A search for HI absorption in distant star-forming galaxies with ASKAP-FLASH -- I. Selection and analysis of the radio sample

We present and discuss two catalogues of UV-selected (NUV $< 22.8$ mag) galaxies that lie within a 200 deg$^2$ area of sky covered by the ASKAP FLASH survey and have an impact parameter of less than 20 arcsec to a FLASH radio continuum source. These catalogues are designed to enable a future search for 21 cm HI absorption in and around star-forming galaxies at redshift $0.4<z<1$. We outline the production of this UV-bright dataset, which has optical spectroscopy from the WiggleZ and SDSS surveys and a median redshift of $\sim0.6$. Analysis of the optical spectra, using multiple diagnostic diagrams, shows that galaxies with an impact parameter of less than 5 arcsec are likely to be physically associated with the radio source and are five times more likely to be an AGN than objects without a radio match. Conversely, objects with impact factors between 5 and 20 arcsec are largely (>80 percent) star-forming and resemble the overall WiggleZ population. The ($g - i$) colour evolution with redshift is consistent with a history of active star-formation, but the radio-associated objects are typically redder and have colours similar to high-excitation radio galaxies. The redshift distribution of the two catalogues matches the overall distribution for WiggleZ galaxies, despite their otherwise rare radio properties. These catalogues can be expanded in future as new radio data become available, and a forthcoming paper will present the HI absorption results.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
paper_template.tex  The paper prepared for this submission
paper_bib.bib   The bibliography prepared for this paper

Catalogue production flow-chart.png         Flowchart of catalogue production.
Comp spectrum normalised.png         Example of a 'composite' galaxy spectrum which has been normalised.
Comp spectrum subsection 1.png          Zoomed-in view of first emission line region of composite spectrum.
Comp spectrum subsection 2.png          Zoomed-in view of second emission line region of composite spectrum.
Complete 5 arcsec BPT contour lfs.png           BPT diagram of associated cross-matched objects including contour from unmatched data for comparison.
Complete 5 arcsec WHAN lfs.png           WHAN diagram of associated cross-matched objects.
Complete 20 arcsec BPT contour lfs.png           BPT diagram of offset cross-matched objects including contour from unmatched data for comparison.
Complete 20 arcsec WHAN lfs.png           WHAN diagram of offset cross-matched objects.
Complete Associated colour mag vs z tracks contour.png           g-i mag vs z plot of associated objects including contour from unmatched data for comparison.
Complete BPT lfs.png           BPT diagram of unmatched objects.
Complete Offset colour mag vs z tracks contour.png           g-i mag vs z plot of offset objects including contour from unmatched data for comparison.
Complete WHAN lfs.png           WHAN diagram of unmatched objects.
Complete WiggleZ colour mag vs track lines medians           g-i mag vs z plot of unmatched objects.
FLASH field footprint.png         Footprint of the different catalogues used on the sky.
FLASH WiggleZ Sources Separation Monte Carlo.png         Number of matches between optical objects and radio sources against separation (arcesc), split by morphology of radio source.
flux density histogram.png         Histogram of flux densities of associated and offset FLASH sources.
redshift histogram separate.png         Histogram of redshifts of W09, W15, Ext optical objects.
redshift histogram unmatched vs matched.png         Histogram of redshifts of unmatched optical objects vs associated and offset cross-matched objects.
Seyfert spectrum normalised.png         Example of a Seyfert galaxy spectrum which has been normalised.
Seyfert spectrum subsection 1.png          Zoomed-in view of first emission line region of Seyfert spectrum.
Seyfert spectrum subsection 2.png          Zoomed-in view of second emission line region of Seyfert spectrum.
Star forming spectrum normalised.png         Example of a star forming galaxy spectrum which has been normalised.
Star forming spectrum subsection 1.png          Zoomed-in view of first emission line region of star forming spectrum.
Star forming spectrum subsection 2.png          Zoomed-in view of second emission line region of star forming spectrum.
wigz_MEx_comparison_lfs.png          Excitation vs stellar mass plot for associated, offset, and unmatched objects with mass cut at (log M∗/M⊙ ) < 10.

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
